Detection of Gamma-Ray Emission from the Starburst Galaxies M82 and NGC 253 with the Large Area Telescope on Fermi

We report the detection of high-energy gamma-ray emission from two starburst galaxies using data obtained with the Large Area Telescope on board the Fermi Gamma-ray Space Telescope. Steady point-like emission above 200 MeV has been detected at significance levels of 6.8 sigma and 4.8 sigma respectively, from sources positionally coincident with locations of the starburst galaxies M82 and NGC 253. The total fluxes of the sources are consistent with gamma-ray emission originating from the interaction of cosmic rays with local interstellar gas and radiation fields and constitute evidence for a link between massive star formation and gamma-ray emission in star-forming galaxies.

==> manuscript_revisions.txt <==
Response to first Referee Report for

Manuscript #: 330723
Detection of gamma-ray emission from the starburst galaxies M82 and
NGC 253 with the Large Area Telescope on Fermi, by Bechtol et al.

Thank you for the suggestions regarding our manuscript which we believe have strengthened the
scientific case of our Letter by forcing us to re-examine key
arguments in the interpretation of the results. A detailed description of our revisions
is provided below grouped according to comments on the first
submitted draft.

>>>Re: ApJL/330723/ART/29190
>>>####
>>>Referee report on Detection of gamma-ray emission from the starburst
>>>galaxies M82 and NGC 253 with the Large Area Telescope on Fermi, by
>>>Bechtol et al
>>>This is an interesting paper and it is timely, as there is an ongoing
>>>debate about the physics of starburst galaxies; it should be published
>>>after these revisions.
>>>I have a series of comments:
>>>1) p. 7, line 10: Of course, if the emission were dominated by the
>>>most recent supernova explosion, then some temporal variability might be
>>>visible. After all, Kronberg et al. have shown in many papers over
>>>thirty years, that the single brightest radio source in M82, 41.9+58, is
>>>variable. So the result here can be interpreted as saying, that a large
>>>number of individual or extended sources contribute.

We agree that individual compact sources which are either variable or
transient at radio frequencies could influence the total high energy
emission of the galaxies as well. We have noted this possibility in
the main text and have provided references to both Kronberg et
al. 2000 as well as to a paper reporting the recent detection of a
radio transient in M82 possibly associated with a supernova event
(Brunthaler et al. 2009). The lack of variability found in the LAT data is
consistent with diffuse high-energy emission produced by cosmic-ray
interactions in the interstellar medium although it is also possible
that many individual sources contribute.

>>>2) In order to appreciate the statements at the end of page 8, it would
>>>be good to be reminded of the far-infrared flux density and the 5 GHz
>>>radio flux density of these two galaxies, as well as the comparison
>>>galaxies, and perhaps also the high keV X-ray emission. After all, it
>>>has been argued since the 1970ies, that in a starburst such emissions
>>>are related, with a quantitative observational argument from 1984/85.
>>>The fact, that N253 emits less by an uncertain factor of order 1 - 3,
>>>certainly matches the ratio at 60 micron, and at 5 GHz. However, the
>>>claim that at 1 GHz the two galaxies differ by a factor of 3 is not
>>>supported by information accessible to me: On cursory inspection I find
>>>almost the same flux at 1.4 GHz, and at 5 GHz 3.9 and 2.6 Jy
>>>(M82/N253). I suggest to a) make sure correct information is quoted
>>>(perhaps with a corollary on spatial extent), and b) the uncertainties
>>>are included.

The paragraph mentioned above now references specific radio observations of M82 and NGC 253 to clarify
the statement concerning the relative radio fluxes of the starbursts.

% Radio continuum observations of M82
\bibitem[Klein et al.(1988)]{1988A&A...190...41K} Klein, U., Wielebinski, R., Morsi, H.~W.\ 1988,
  A\&A, 190, 41
http://adsabs.harvard.edu/abs/1988A%26A...190...41K

See Table 2

Quoting the main text of Klein et al. 1988:
"In contrast to normal spiral galaxies, the nonthermal emission radio
emission of M82 is clearly restricted to its central active region,
while in normal spirals one usually finds envelopes of nonthermal
radio emission extending far beyond their disks" 

% Free-free absorption towards the nucleus of NGC 253: further evidence for high pressures in the starburst nucleus
\bibitem[Carilli(1996)]{1996A&A...305..402C} Carilli, C.L.\ 1996, A\&A, 305, 402
http://adsabs.harvard.edu/abs/1996A%26A...305..402C

See Table 1. Nuclear Spectrum (beam=33"x21")

Summary of radio emission from the starbursts of M82 and NGC 253 from
Klein et al. 1988 and Carilli 1996 

f(GHz)   M82(Jy)    NGC 253(Jy)
1.4      8.2        2.07
5        3.9        1.30
9~10     2.25       0.89
15       1.79       0.64

Both observations used a beam size ~20" which corresponds to distance
scales of a few hundred parsecs, matching the size of the starburst
regions. Unfortunately we were not able to address all multiwavelength observations
given length restrictions of a Letter. We have withdrawn specific
statements about secondary electrons which could be more appropriately
addressed with detailed modeling of the galaxies.

>>>3) I am not sure that I understand where the claim comes from that "a
>>>significant part of the radio flux comes from charged pion decay
>>>secondary electrons"; I do not see this conclusion supported by the data
>>>presented here. In fact there is another paper, by the HESS team, which
>>>seems to derive the opposite conclusion (quote "the starburst region is
>>>only mildly calorimetric", talking about N253). This statement should
>>>be removed from the paper, unless the authors can convince the reader
>>>that the data presented support the statement. The ratios between the
>>>different wavelengths bands are all the same to within the errors,
>>>saying that the basic emission mechanisms and secondary electron
>>>contributions are consistent with being the same in all such galaxies,
>>>with the latter fraction possibly irrelevant.
>>>Therefore these observations do not yet give the final clinching
>>>argument that prove beyond doubt that cosmic rays come from supernova
>>>explosions, as seemingly promised at the beginning of the paper, on p.4.
>>>Also, the HESS team (Sep 24, 2009, on N253, in Science-Express) preceded
>>>this paper to my knowledge, and they should be included in the
>>>discussion. The HESS paper went to a lot more effort in the physics
>>>discussion, and perhaps these authors here should also consider adding a
>>>few sentences about the physics.
>>>Therefore, with respect to point 3 above, the statement has to be
>>>modified, or argued convincingly.

The interpretation section of the main text has been substantially
 revised in light of the comments above to address questions about the
 origin of cosmic rays. The discussion includes a more detailed comparison of
 the four gamma-ray galaxies detected by the LAT which lack active
 central nuclei: the Milky Way, Large Magellanic Cloud, M82, and NGC
 253. First, the gamma-ray luminosities of the galaxies both in units
 of (ph/s) and (erg/s) are provided in the main text and in Table
 2. Next, we examine several possible correlations between the gas
 mass, supernova rate, and gamma-ray luminosity of these star-forming
 galaxies as illustrated in Figure 2. One can see that the total gas
 mass does not appear to correlate with the gamma-ray luminosity but
 that a stronger relationship exists once the proposed cosmic-ray
 accelerators, supernova, are included. We also list several caveats
 to a literal interpretation of this figure in the main text to
 emphasize the complexities of the physical systems and the
 requirement of more detailed modeling of cosmic-ray propogation within the galaxies.

As a general theme, we have attempted to soften the language of the
interpretation section to bring attention to the connection between
massive star formation and cosmic-ray intensity (hadronic or leptonic)
and show that the hadronic cosmic-ray interpretation is consistent
with observations based on the predicted fluxes from existing models
and also with the observed correlation between the products of gas masses
and supernova rates and the gamma-ray luminosities of these
galaxies. The spectral energy distributions of M82 and NGC 253 shown in
Figure 3 benefit from recent VERITAS and H.E.S.S. results concerning these
starbursts and now include the available TeV flux points. The GeV and
TeV flux points are more clearly connected for M82 than for NGC
253. In either scenario, the compilation of high energy data presented
here will constrain future broadband modeling of these starbursts.

In addition to the discussion regarding cosmic rays, we have added a
paragraph to describe the contribution of star-forming galaxies to the
isotropic diffuse emission at GeV energies. The observations of M82
and NGC 253 indicate that high-energy emission of star-forming galaxies could
contribute roughly 10 percent of the isotropic diffuse background.

>>>########

Best regards,

Keith Bechtol for the Fermi LAT Collaboration

